Wooly Graphs : A Mathematical Framework For Knitting

This paper aims to develop a mathematical foundation to model knitting with graphs. We provide a precise definition for knit objects with a knot theoretic component and propose a simple undirected graph, a simple directed graph, and a directed multigraph model for any arbitrary knit object. Using these models, we propose natural categories related to the complexity of knitting structures. We use these categories to explore the hardness of determining whether a knit object of each class exists for a given graph. We show that while this problem is NP-hard in general, under specific cases, there are linear and polynomial time algorithms which take advantage of unique properties of common knitting techniques. This work aims to bridge the gap between textile arts and graph theory, offering a useful and rigorous framework for analyzing knitting objects using their corresponding graphs and for generating knitting objects from graphs.

==> TODO.txt <==
Brian Bell:
    > Add name and affiliation to authors
    > standardize terms in definitions and results
    > Outline all work -- goal is a complete outline with needed details highlighted and ready for meeting.
    > Update figures for consistency
    > Add end-connected swatch example with inkscape

Ryn Gray:
    >Add name and affiliation to authors
    > DONE:  https://docs.google.com/document/d/1XYh7DA-tFpQJakQLFT_sOB7UqHl2W2-X-xHE8uUWYa0/edit?usp=sharing Write bullet list of results from all locations already discussed plus Brunian links and any other things that could fit -- we'll parse and prune this
    > Add bib references for background
    > Finish writing background. 
    > Read/update introduction
    > Read/check definitions
    > Work through main results and double-check current details
    > Fill any any blanks possible within results. 
    

Diana Sieper:
    >Add name and affiliation to authors

Falk Schreiber:
    >Add name and affiliation to authors
    
Seokhee Hong:
    >Add name and affiliation to authors
    
Karsten Klein:
    >Add name and affiliation to authors
    
Stephen Kobourov:
    >Add name and affiliation to authors
